Practical Quasi-Newton Methods for Training Deep Neural Networks

We consider the development of practical stochastic quasi-Newton, and in particular Kronecker-factored block-diagonal BFGS and L-BFGS methods, for training deep neural networks (DNNs). In DNN training, the number of variables and components of the gradient $n$ is often of the order of tens of millions and the Hessian has $n^2$ elements. Consequently, computing and storing a full $n \times n$ BFGS approximation or storing a modest number of (step, change in gradient) vector pairs for use in an L-BFGS implementation is out of the question. In our proposed methods, we approximate the Hessian by a block-diagonal matrix and use the structure of the gradient and Hessian to further approximate these blocks, each of which corresponds to a layer, as the Kronecker product of two much smaller matrices. This is analogous to the approach in KFAC, which computes a Kronecker-factored block-diagonal approximation to the Fisher matrix in a stochastic natural gradient method. Because the indefinite and highly variable nature of the Hessian in a DNN, we also propose a new damping approach to keep the upper as well as the lower bounds of the BFGS and L-BFGS approximations bounded. In tests on autoencoder feed-forward neural network models with either nine or thirteen layers applied to three datasets, our methods outperformed or performed comparably to KFAC and state-of-the-art first-order stochastic methods.

==> figures/seed_results/hyperparams.txt <==
MNIST
KBFGS: lr = 0.3, lambda_A = sqrt(0.3), mu_1 = 0.2, mu_2 = sqrt(0.3)
KBFGS(L): lr = 0.1, lambda_A = sqrt(0.01), mu_1 = 0.2, mu_2 = sqrt(0.01), Nsy = 100
KFAC: lr = 0.3, lambda = 0.3
SGD-momentum: lr = 0.03
RMSProp: lr = 0.0001, eps = 0.0001 
Adam: lr = 0.0001, eps = 0.0001

FACES
KBFGS: lr = 0.1, lambda_A = sqrt(0.1), mu_1 = 0.2, mu_2 = sqrt(0.1)
KBFGS(L): lr = 0.1, lambda_A = sqrt(0.1), mu_1 = 0.2, mu_2 = sqrt(0.1), Nsy = 100
KFAC: lr = 0.1, lambda = 0.1
SGD-momentum: lr = 0.01
RMSProp: lr = 0.0001, eps = 0.0001 
Adam: lr = 0.0001, eps = 0.0001

CURVES
KBFGS: lr = 0.1, lambda_A = sqrt(0.03), mu_1 = 0.2, mu_2 = sqrt(0.03)
KBFGS(L): lr = 0.1, lambda_A = sqrt(0.3), mu_1 = 0.2, mu_2 = sqrt(0.3), Nsy = 100
KFAC: lr = 0.1, lambda = 0.1
SGD-momentum: lr = 0.1
RMSProp: lr = 0.001, eps = 0.001 
Adam: lr = 0.001, eps = 0.001
